SkillGraph: Graph Foundation Priors for LLM Agent Tool Sequence Recommendation

LLM agents must select tools from large API libraries and order them correctly. Existing methods use semantic similarity for both retrieval and ordering, but ordering depends on inter-tool data dependencies that are absent from tool descriptions. As a result, semantic-only methods can produce negative Kendall-$\tau$ in structured workflow domains. We introduce SkillGraph, a directed weighted execution-transition graph mined from 49,831 successful LLM agent trajectories, which encodes workflow-precedence regularities as a reusable graph foundation prior. Building on this graph foundation prior, we propose a two-stage decoupled framework: GS-Hybrid retrieval for candidate selection and a learned pairwise reranker for ordering. On ToolBench (9,965 test instances; ~16,000 tools), the method reaches Set-F1 = 0.271 and Kendall-$\tau$ = 0.096; on API-Bank, Kendall-$\tau$ improves from -0.433 to +0.613. Under identical Stage-1 inputs, the learned reranker also outperforms LLaMA-3.1-8B Stage-2 rerankers.

==> figure/complementarity_data.dat <==
x y logcount
0.0250 0.0250 1.505150
0.0750 0.0250 1.698970
0.1250 0.0250 1.924279
0.1750 0.0250 2.041393
0.2250 0.0250 2.004321
0.2750 0.0250 1.826075
0.3250 0.0250 1.857332
0.3750 0.0250 1.875061
0.4250 0.0250 1.623249
0.4750 0.0250 1.748188
0.5250 0.0250 1.662758
0.5750 0.0250 1.544068
0.6250 0.0250 4.093772
0.6750 0.0250 3.880413
0.7250 0.0250 3.677698
0.7750 0.0250 3.465383
0.8250 0.0250 3.273696
0.8750 0.0250 3.042182
0.9250 0.0250 2.714330
0.9750 0.0250 2.298853
0.0250 0.0750 1.113943
0.0750 0.0750 1.531479
0.1250 0.0750 1.591065
0.1750 0.0750 1.869232
0.2250 0.0750 1.785330
0.2750 0.0750 1.662758
0.3250 0.0750 1.806180
0.3750 0.0750 1.763428
0.4250 0.0750 1.672098
0.4750 0.0750 1.544068
0.5250 0.0750 1.716003
0.5750 0.0750 1.740363
0.6250 0.0750 1.755875
0.6750 0.0750 1.579784
0.7250 0.0750 1.477121
0.7750 0.0750 1.380211
0.8250 0.0750 1.380211
0.8750 0.0750 1.447158
0.9250 0.0750 0.954243
0.9750 0.0750 0.698970
0.0250 0.1250 1.079181
0.0750 0.1250 1.301030
0.1250 0.1250 1.556303
0.1750 0.1250 1.763428
0.2250 0.1250 1.707570
0.2750 0.1250 1.698970
0.3250 0.1250 1.770852
0.3750 0.1250 1.602060
0.4250 0.1250 1.707570
0.4750 0.1250 1.518514
0.5250 0.1250 1.681241
0.5750 0.1250 1.690196
0.6250 0.1250 1.748188
0.6750 0.1250 1.690196
0.7250 0.1250 1.755875
0.7750 0.1250 1.602060
0.8250 0.1250 1.531479
0.8750 0.1250 1.342423
0.9250 0.1250 1.278754
0.9750 0.1250 1.000000
0.0250 0.1750 0.845098
0.0750 0.1750 1.113943
0.1250 0.1750 1.278754
0.1750 0.1750 1.707570
0.2250 0.1750 1.556303
0.2750 0.1750 1.505150
0.3250 0.1750 1.643453
0.3750 0.1750 1.579784
0.4250 0.1750 1.579784
0.4750 0.1750 1.361728
0.5250 0.1750 1.447158
0.5750 0.1750 1.690196
0.6250 0.1750 1.707570
0.6750 0.1750 1.748188
0.7250 0.1750 1.826075
0.7750 0.1750 1.690196
0.8250 0.1750 1.698970
0.8750 0.1750 1.653213
0.9250 0.1750 1.361728
0.9750 0.1750 0.954243
0.0250 0.2250 0.602060
0.0750 0.2250 1.146128
0.1250 0.2250 1.176091
0.1750 0.2250 1.462398
0.2250 0.2250 1.556303
0.2750 0.2250 1.505150
0.3250 0.2250 1.505150
0.3750 0.2250 1.491362
0.4250 0.2250 1.477121
0.4750 0.2250 1.544068
0.5250 0.2250 1.518514
0.5750 0.2250 1.643453
0.6250 0.2250 1.672098
0.6750 0.2250 1.869232
0.7250 0.2250 1.748188
0.7750 0.2250 1.770852
0.8250 0.2250 1.732394
0.8750 0.2250 1.612784
0.9250 0.2250 1.361728
0.9750 0.2250 1.146128
0.0250 0.2750 0.698970
0.0750 0.2750 1.079181
0.1250 0.2750 0.778151
0.1750 0.2750 1.361728
0.2250 0.2750 1.278754
0.2750 0.2750 1.431364
0.3250 0.2750 1.322219
0.3750 0.2750 1.342423
0.4250 0.2750 1.301030
0.4750 0.2750 1.322219
0.5250 0.2750 1.556303
0.5750 0.2750 1.770852
0.6250 0.2750 1.681241
0.6750 0.2750 1.698970
0.7250 0.2750 1.740363
0.7750 0.2750 1.908485
0.8250 0.2750 1.812913
0.8750 0.2750 1.740363
0.9250 0.2750 1.491362
0.9750 0.2750 0.954243
0.0250 0.3250 0.301030
0.0750 0.3250 0.903090
0.1250 0.3250 1.079181
0.1750 0.3250 1.146128
0.2250 0.3250 1.342423
0.2750 0.3250 1.380211
0.3250 0.3250 1.301030
0.3750 0.3250 1.041393
0.4250 0.3250 1.397940
0.4750 0.3250 1.361728
0.5250 0.3250 1.531479
0.5750 0.3250 1.518514
0.6250 0.3250 1.724276
0.6750 0.3250 1.812913
0.7250 0.3250 1.785330
0.7750 0.3250 1.812913
0.8250 0.3250 1.819544
0.8750 0.3250 1.748188
0.9250 0.3250 1.579784
0.9750 0.3250 1.146128
0.0250 0.3750 0.000000
0.0750 0.3750 0.602060
0.1250 0.3750 1.041393
0.1750 0.3750 1.113943
0.2250 0.3750 1.230449
0.2750 0.3750 1.230449
0.3250 0.3750 1.146128
0.3750 0.3750 1.041393
0.4250 0.3750 1.230449
0.4750 0.3750 1.230449
0.5250 0.3750 1.301030
0.5750 0.3750 1.568202
0.6250 0.3750 1.431364
0.6750 0.3750 1.643453
0.7250 0.3750 1.740363
0.7750 0.3750 1.740363
0.8250 0.3750 1.716003
0.8750 0.3750 1.662758
0.9250 0.3750 1.342423
0.9750 0.3750 1.113943
0.0250 0.4250 0.477121
0.0750 0.4250 0.602060
0.1250 0.4250 1.000000
0.1750 0.4250 1.000000
0.2250 0.4250 1.255273
0.2750 0.4250 1.041393
0.3250 0.4250 1.000000
0.3750 0.4250 0.954243
0.4250 0.4250 1.113943
0.4750 0.4250 1.113943
0.5250 0.4250 1.322219
0.5750 0.4250 1.397940
0.6250 0.4250 1.602060
0.6750 0.4250 1.623249
0.7250 0.4250 1.770852
0.7750 0.4250 1.763428
0.8250 0.4250 1.591065
0.8750 0.4250 1.633468
0.9250 0.4250 1.447158
0.9750 0.4250 0.778151
0.0250 0.4750 0.000000
0.0750 0.4750 0.301030
0.1250 0.4750 0.477121
0.1750 0.4750 0.778151
0.2250 0.4750 1.113943
0.2750 0.4750 0.845098
0.3250 0.4750 0.778151
0.3750 0.4750 0.602060
0.4250 0.4750 0.954243
0.4750 0.4750 1.176091
0.5250 0.4750 1.255273
0.5750 0.4750 1.322219
0.6250 0.4750 1.397940
0.6750 0.4750 1.380211
0.7250 0.4750 1.491362
0.7750 0.4750 1.531479
0.8250 0.4750 1.556303
0.8750 0.4750 1.361728
0.9250 0.4750 1.176091
0.9750 0.4750 0.845098
0.0250 0.5250 0.301030
0.0750 0.5250 0.845098
0.1250 0.5250 0.845098
0.1750 0.5250 0.845098
0.2250 0.5250 0.954243
0.2750 0.5250 1.000000
0.3250 0.5250 1.113943
0.3750 0.5250 1.079181
0.4250 0.5250 1.322219
0.4750 0.5250 1.041393
0.5250 0.5250 1.431364
0.5750 0.5250 1.397940
0.6250 0.5250 1.531479
0.6750 0.5250 1.491362
0.7250 0.5250 1.491362
0.7750 0.5250 1.724276
0.8250 0.5250 1.672098
0.8750 0.5250 1.462398
0.9250 0.5250 1.361728
0.9750 0.5250 0.845098
0.0250 0.5750 0.000000
0.0750 0.5750 0.301030
0.1250 0.5750 0.301030
0.1750 0.5750 0.477121
0.2250 0.5750 0.602060
0.2750 0.5750 0.602060
0.3250 0.5750 0.301030
0.3750 0.5750 0.778151
0.4250 0.5750 0.903090
0.4750 0.5750 0.903090
0.5250 0.5750 0.954243
0.5750 0.5750 1.000000
0.6250 0.5750 1.255273
0.6750 0.5750 1.230449
0.7250 0.5750 1.447158
0.7750 0.5750 1.361728
0.8250 0.5750 1.414973
0.8750 0.5750 1.301030
0.9250 0.5750 0.778151
0.9750 0.5750 0.778151
0.0250 0.6250 0.000000
0.0750 0.6250 0.301030
0.1250 0.6250 0.477121
0.1750 0.6250 0.602060
0.2250 0.6250 0.602060
0.2750 0.6250 0.602060
0.3250 0.6250 0.301030
0.3750 0.6250 0.301030
0.4250 0.6250 0.698970
0.4750 0.6250 0.698970
0.5250 0.6250 0.845098
0.5750 0.6250 1.113943
0.6250 0.6250 1.322219
0.6750 0.6250 1.301030
0.7250 0.6250 1.322219
0.7750 0.6250 1.301030
0.8250 0.6250 1.361728
0.8750 0.6250 1.462398
0.9250 0.6250 1.146128
0.9750 0.6250 0.301030
0.0250 0.6750 0.000000
0.0750 0.6750 0.301030
0.1250 0.6750 0.477121
0.1750 0.6750 0.698970
0.2250 0.6750 0.602060
0.2750 0.6750 0.477121
0.3250 0.6750 0.602060
0.3750 0.6750 0.698970
0.4250 0.6750 0.477121
0.4750 0.6750 0.477121
0.5250 0.6750 1.000000
0.5750 0.6750 0.903090
0.6250 0.6750 1.176091
0.6750 0.6750 1.414973
0.7250 0.6750 1.301030
0.7750 0.6750 1.397940
0.8250 0.6750 1.322219
0.8750 0.6750 1.113943
0.9250 0.6750 1.113943
0.9750 0.6750 0.845098
0.0250 0.7250 0.000000
0.0750 0.7250 0.301030
0.1250 0.7250 0.301030
0.1750 0.7250 0.477121
0.2250 0.7250 0.698970
0.2750 0.7250 0.301030
0.3250 0.7250 0.602060
0.3750 0.7250 0.602060
0.4250 0.7250 0.000000
0.4750 0.7250 0.698970
0.5250 0.7250 0.845098
0.5750 0.7250 0.698970
0.6250 0.7250 0.903090
0.6750 0.7250 1.146128
0.7250 0.7250 1.113943
0.7750 0.7250 1.301030
0.8250 0.7250 1.146128
0.8750 0.7250 1.176091
0.9250 0.7250 1.176091
0.9750 0.7250 0.000000
0.0250 0.7750 0.000000
0.0750 0.7750 0.301030
0.1250 0.7750 0.602060
0.1750 0.7750 0.903090
0.2250 0.7750 0.845098
0.2750 0.7750 0.602060
0.3250 0.7750 0.602060
0.3750 0.7750 0.698970
0.4250 0.7750 0.602060
0.4750 0.7750 0.602060
0.5250 0.7750 0.602060
0.5750 0.7750 0.778151
0.6250 0.7750 0.778151
0.6750 0.7750 1.041393
0.7250 0.7750 1.113943
0.7750 0.7750 1.041393
0.8250 0.7750 1.079181
0.8750 0.7750 1.079181
0.9250 0.7750 0.845098
0.9750 0.7750 0.698970
0.0250 0.8250 0.000000
0.0750 0.8250 0.301030
0.1250 0.8250 0.301030
0.1750 0.8250 0.301030
0.2250 0.8250 0.477121
0.2750 0.8250 0.477121
0.3250 0.8250 0.477121
0.3750 0.8250 0.000000
0.4250 0.8250 0.301030
0.4750 0.8250 0.698970
0.5250 0.8250 0.903090
0.5750 0.8250 0.903090
0.6250 0.8250 0.903090
0.6750 0.8250 1.301030
0.7250 0.8250 1.041393
0.7750 0.8250 1.278754
0.8250 0.8250 1.146128
0.8750 0.8250 1.000000
0.9250 0.8250 1.000000
0.9750 0.8250 0.301030
0.0250 0.8750 0.000000
0.0750 0.8750 0.000000
0.1250 0.8750 0.000000
0.1750 0.8750 0.301030
0.2250 0.8750 0.301030
0.2750 0.8750 0.845098
0.3250 0.8750 0.301030
0.3750 0.8750 0.698970
0.4250 0.8750 0.000000
0.4750 0.8750 0.477121
0.5250 0.8750 0.477121
0.5750 0.8750 0.698970
0.6250 0.8750 0.778151
0.6750 0.8750 1.079181
0.7250 0.8750 1.000000
0.7750 0.8750 0.954243
0.8250 0.8750 0.903090
0.8750 0.8750 0.954243
0.9250 0.8750 0.698970
0.9750 0.8750 0.301030
0.0250 0.9250 0.000000
0.0750 0.9250 0.000000
0.1250 0.9250 0.000000
0.1750 0.9250 0.000000
0.2250 0.9250 0.301030
0.2750 0.9250 0.000000
0.3250 0.9250 0.000000
0.3750 0.9250 0.000000
0.4250 0.9250 0.000000
0.4750 0.9250 0.301030
0.5250 0.9250 0.477121
0.5750 0.9250 0.301030
0.6250 0.9250 0.602060
0.6750 0.9250 0.602060
0.7250 0.9250 0.845098
0.7750 0.9250 0.903090
0.8250 0.9250 0.845098
0.8750 0.9250 0.845098
0.9250 0.9250 0.000000
0.9750 0.9250 0.602060
0.0250 0.9750 0.301030
0.0750 0.9750 0.845098
0.1250 0.9750 0.301030
0.1750 0.9750 0.845098
0.2250 0.9750 0.903090
0.2750 0.9750 0.903090
0.3250 0.9750 0.602060
0.3750 0.9750 0.477121
0.4250 0.9750 0.602060
0.4750 0.9750 0.698970
0.5250 0.9750 0.477121
0.5750 0.9750 0.778151
0.6250 0.9750 0.903090
0.6750 0.9750 1.204120
0.7250 0.9750 1.204120
0.7750 0.9750 0.954243
0.8250 0.9750 1.204120
0.8750 0.9750 0.954243
0.9250 0.9750 0.602060
0.9750 0.9750 0.301030

